ClaimDB: A Fact Verification Benchmark over Large Structured Data

Real-world fact-checking often involves verifying claims grounded in structured data at scale. Despite substantial progress in fact-verification benchmarks, this setting remains largely underexplored. In this work, we introduce ClaimDB, a fact-verification benchmark where the evidence for claims is derived from compositions of millions of records and multiple tables. ClaimDB consists of 80 unique real-life databases covering a wide range of domains, from governance and healthcare to media, education and the natural sciences. At this scale, verification approaches that rely on "reading" the evidence break down, forcing a timely shift toward reasoning in executable programs. We conduct extensive experiments with 30 state-of-the-art proprietary and open-source (below 70B) LLMs and find that more than half score below 55% accuracy. Our analysis also reveals that both closed- and open-source models struggle with abstention -- the ability to admit that there is no evidence to decide -- raising doubts about their reliability in high-stakes data analysis tasks. We release the benchmark, code, and the LLM leaderboard at https://claimdb.github.io .

==> TODO-arxiv.txt <==
1. put the private test set results back in (appendix + experiments line that references them)

==> figures/asts/q1.txt <==
SQL: SELECT DISTINCT vendor_name FROM resources WHERE item_name = 'Classroom Keepers Management Center'

High-information: False
 
 Name the vendors that sell the item Classroom Keepers Management Center.

==> figures/asts/q10.txt <==
SQL: SELECT COUNT(PRED_CLASS_ID) FROM PRED_CLASSES

High-information: True
 
 Provide the number of predicted classes.

==> figures/asts/q2.txt <==
SQL: SELECT CAST(SUM(CASE WHEN T1.cook_min < 20 AND T2.cholestrl = 0 THEN 1 ELSE 0 END) AS REAL) * 100 / COUNT(*) FROM Recipe AS T1 INNER JOIN Nutrition AS T2 ON T1.recipe_id = T2.recipe_id

High-information: True
 
 Calculate the percentage of recipes with no cholesterol included and have a cooking time less than 20 minutes among all recipes.

==> figures/asts/q3.txt <==
SQL: SELECT T1.ProductName FROM Products AS T1 INNER JOIN Suppliers AS T2 ON T1.SupplierID = T2.SupplierID WHERE T2.CompanyName = 'Heli Swaren GmbH & Co. KG' ORDER BY T1.ReorderLevel DESC LIMIT 2

High-information: True
 
 Please name any two products that have the highest satisfaction levels among users of Heli Swaren GmbH & Co. KG.

==> figures/asts/q4.txt <==
SQL: SELECT COUNT(T1.inspection_id) FROM inspection AS T1 INNER JOIN employee AS T2 ON T1.employee_id = T2.employee_id WHERE T2.first_name = 'Lisa' AND T2.last_name = 'Tillman' AND T1.results = 'Out of Business'

High-information: True
 
 How many inspections done by Lisa Tillman ended up with the result of "Out of Business"?

==> figures/asts/q5.txt <==
SQL: SELECT category FROM categories WHERE podcast_id IN ( SELECT podcast_id FROM podcasts WHERE title = 'Scaling Global' )

High-information: False
 
 Which category is the podcast "Scaling Global" under?

==> figures/asts/q6.txt <==
SQL: SELECT COUNT(T1.OrderNumber) FROM `Sales Orders` AS T1 INNER JOIN `Store Locations` AS T2 ON T2.StoreID = T1._StoreID WHERE T2.Population BETWEEN 3000000 AND 4000000

High-information: True
 
 Count the number of orders made from the store in city with population of 3000000 to 4000000.

==> figures/asts/q7.txt <==
SQL: SELECT business_id FROM Business WHERE state LIKE 'AZ' AND stars = 5

High-information: False
 
 List the names of business in AZ with a rating of 5.

==> figures/asts/q8.txt <==
SQL: SELECT T2.movie_title, T1.user_id, T1.rating_score, T1.critic FROM ratings AS T1 INNER JOIN movies AS T2 ON T1.movie_id = T2.movie_id WHERE T1.critic IS NOT NULL

High-information: False
 
 For all movies where users left a critic, find the movie name, user, rating and critics comments from the user.

==> figures/asts/q9.txt <==
SQL: SELECT T1.title FROM movie AS T1 INNER JOIN movie_keywords AS T2 ON T1.movie_id = T2.movie_id INNER JOIN keyword AS T3 ON T2.keyword_id = T3.keyword_id WHERE T3.keyword_name = 'extremis'

High-information: True
 
 Which movie has the keyword 'extremis?'
